How much hydrogen is in Type Ib and IIb supernova progenitors?

Core-collapse supernovae showing little or no hydrogen (denoted by Type IIb and Ib, respectively) are the explosions of massive stars that have lost some or most of their outer envelopes. How they lose their mass is unclear, but it likely involves binary interaction. So far, seven progenitors of such supernovae have been identified in pre-explosion imaging (five for Type IIb events and two for Type Ib events). Here, we evolve detailed binary stellar evolution models in order to better understand the nature of these progenitors. We find that the amount of hydrogen left in the envelope at the time of explosion greatly depends on the post-interaction mass-loss rate. The leftover hydrogen, in turn, strongly affects progenitor properties, such as temperature and photospheric radius, in non-trivial ways. Together with extinction and distance uncertainties in progenitor data, it is difficult to deduce an accurate progenitor hydrogen mass from pre-explosion imaging. We quantify this uncertainty and find that available data are consistent with a proposed Type Ib-IIb hydrogen mass threshold of approximately 0.033 Msun, implying that even Type Ib progenitors are not pure helium stars. These results alleviate the proposed tension between the Type Ib classification of SN 2019yvr and its candidate progenitor properties. We also estimate the brightness of a surviving 2019yvr progenitor companion, which might be detected in future observations.

==> svg-inkscape/orcid_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'orcid_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{54bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{orcid_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

